The impact of COVID-19 on relative changes in aggregated mobility using mobile-phone data

Evaluating relative changes leads to additional insights which would remain hidden when only evaluating absolute changes. We analyze a dataset describing mobility of mobile phones in Austria before, during COVID-19 lock-down measures until recent. By applying compositional data analysis we show that formerly hidden information becomes available: we see that the elderly population groups increase relative mobility and that the younger groups especially on weekends also do not decrease their mobility as much as the others.

==> environment.yml <==
# apply via
# conda env create -f environment.yml
# conda remove --name phd-minimal --all
name: phd-minimal
channels:
  - numba
  - rapidsai
  - nvidia
  - pytorch
  - pyviz
  - conda-forge
  - r
  - defaults
dependencies:
  - jupyterlab
  - pandas
  - scipy
  - scikit-learn
  - tqdm
  - jupyter_contrib_nbextensions
  - numpy
  - geopandas
  - descartes
  - pyarrow
  - openpyxl
  - h3-py
  - seaborn
  - dask
  - numba
  - nb_conda
  - nodejs
  - python=3.8
  - r-essentials
  - r-base
  - rstudio
  - rpy2
  - ipywidgets
  - r-packrat 
  - pip
  - holoviews
  - datashader
  - bokeh
  - xlrd
  - slackclient
  - pip:
    - matrixprofile
    - keplergl
    - dask_labextension

# post install
# jupyter labextension install @pyviz/jupyterlab_pyviz
# jupyter labextension install dask-labextension
